Detection of collaborative activity with Kinect depth cameras

The health status of elderly subjects is highly correlated to their activities together with their social interactions. Thus, the long term monitoring in home of their health status, shall also address the analysis of collaborative activities. This paper proposes a preliminary approach of such a system which can detect the simultaneous presence of several subjects in a common area using Kinect depth cameras. Most areas in home being dedicated to specific tasks, the localization enables the classification of tasks, whether collaborative or not. A scenario of a 24 hours day shrunk into 24 minutes was used to validate our approach. It pointed out the need of artifacts removal to reach high specificity and good sensitivity.

==> logo/Universitaire/INL/Encode-Sans-Black/encodesans/FONTLOG.txt <==
FONTLOG for the Encode fonts

This file provides detailed information on the Encode Font Software.

This information should be distributed along with the Encode fonts and any
derivative works.

Basic Font Information

The Encode Sans family is a versatile workhorse. Featuring a huge range of weights and widths, it's ready for all kind of typographic challenges.
It also includes Tabular and Old Style figres, as well as full set of Small Caps and other Open Type features.

Designed by Pablo Impallari and Andres Torresi, Encode Sans covers all 104 Latin Languages.

Documentation can be found at www.impallari.com

Join the project at: http://www.impallari.com/projects/overview/encode

To contribute to the project contact Pablo Impallari at impallari@gmail.com 

27 Mar 2014 (Pablo Impallari, Andres Torresi) Encode v1.0
- Completed! Woah!!!

20 Dic 2013 (Pablo Impallari, Andres Torresi) Encode (Beta) v0.60
- More refining of the extreme masters
- The interpolation axis has been re-arranged, leaving only the extreme masters
- There are still a few misaligned diacritics

14 Dic 2013 (Pablo Impallari, Andres Torresi) Encode (Beta) v0.55
- We added new masters at the extremes, now we are working with 8 masters
- And started refining those new masters

21 Nov 2013 (Pablo Impallari, Andres Torresi) Encode (Beta) v0.52
- Improved Uppercase proportions
- Improved spacing
- Changed many of the uppercase glyphs
- Changed the lowercase /t
- Fixed a bug in /six.denominaton and /seven.denominator
- Fixed a few bugs in the diacritics, fractions, etc.

13 May 2013 (Pablo Impallari) Encode (Beta) v0.42
- Another round of iteration over all the glyphs
- Improved proportions in all masters
- New spacing scheme across the entire family
- Charset Completed 
- OT features added

30 March 2013 (Pablo Impallari) Encode (Beta) v0.39
- Another round of iteration over the numbers and some of the lowercase
- The Compressed styles are now more Compressed
- The Wide styles are now more Wider
- All weights are now better distributed across the entire family

24 March 2013 (Pablo Impallari) Encode (Beta) v0.38
- Another round of iteration over all the glyphs
- Improved proportions in all masters
- Numbers are now present in all masters

18 January 2013 (Pablo Impallari) Encode (Beta) v0.37
- Another round of iteration over all the glyphs
- Improved proportions of the Uppercase glyphs
- Added the first version of the Numbers

12 January 2013 (Pablo Impallari) Encode (Beta) v0.36
- Another round of iteration over all the glyphs
- Added basic punctuation

21 December 2012 (Pablo Impallari) Encode (Beta) v0.34
- Another round of iteration over all the glyphs.

19 December 2012 (Pablo Impallari) Encode (Beta) v0.33
- New spacing scheme across the entire family
- Lessened contrast in the lighter weights
- Lots of tweaks to achieve better typographic color
- Masters renamed

15 December 2012 (Pablo Impallari) Encode (Beta) v0.30
- Better weight range across the entire family (New goes from 28 to 224, old was from 56 to 206)
- Progressive distribution of weight across styles and widths
- The EncodeCompressed-100 stem weight is now 28 units (old was 56 units)
- The EncodeWide-900 stem weight is now 224 units (old was 206 units)

13 December 2012 (Pablo Impallari) Encode (Beta) v0.29
- Initial version of the Uppercase Glyphs
- New spacing schema across the family
- Tweaked Lowercases
- Kerning Removed

27 sep 2012 (Pablo Impallari) Encode (Beta) v0.26
- Improved diagonals (s v w x y z)
- Improved spacing

13 sep 2012 (Pablo Impallari) Encode (Beta) v0.24b
- Four Masters
- Initial family test generating 45 styles generated
- Condensed, Narrow, Normal, Wide and Wider width range
- Each in 9 styles from Thin to Heavy

11 sep 2012 (Pablo Impallari) Encode (Beta) v0.24
- Initial public Beta release
- Lowercase a-z and a few caps only.

Acknowledgements

If you make modifications be sure to add your name (N), 
email (E), web-address (if you have one) (W) and 
description (D). This list is in alphabetical order.

N: Pablo Impallari
E: impallari@gmail.com
W: http://www.impallari.com
D: Designer

N: Andres Torresi
E: andres@huertatipografica.com.ar
W: http://www.huertatipografica.com.ar
D: Designer



==> logo/Universitaire/INL/Encode-Sans-Black/encodesans/METADATA.json <==
{
  "name": "Encode Sans",
  "designer": "Impallari Type",
  "license": "OFL",
  "visibility": "Sandbox",
  "category": "Sans Serif",
  "size": 89718,
  "fonts": [
    {
      "name": "Encode Sans",
      "style": "normal",
      "weight": 900,
      "filename": "EncodeSans-Black.ttf",
      "postScriptName": "EncodeSans-Black",
      "fullName": "Encode Sans Black",
      "copyright": "Copyright (c) 2012, Impallari Type (www.impallari.com), with Reserved Font Name Encode Sans."
    },
    {
      "name": "Encode Sans",
      "style": "normal",
      "weight": 700,
      "filename": "EncodeSans-Bold.ttf",
      "postScriptName": "EncodeSans-Bold",
      "fullName": "Encode Sans Bold",
      "copyright": "Copyright (c) 2012, Impallari Type (www.impallari.com), with Reserved Font Name Encode Sans."
    },
    {
      "name": "Encode Sans",
      "style": "normal",
      "weight": 800,
      "filename": "EncodeSans-ExtraBold.ttf",
      "postScriptName": "EncodeSans-ExtraBold",
      "fullName": "Encode Sans ExtraBold",
      "copyright": "Copyright (c) 2012, Impallari Type (www.impallari.com), with Reserved Font Name Encode Sans."
    },
    {
      "name": "Encode Sans",
      "style": "normal",
      "weight": 200,
      "filename": "EncodeSans-ExtraLight.ttf",
      "postScriptName": "EncodeSans-ExtraLight",
      "fullName": "Encode Sans ExtraLight",
      "copyright": "Copyright (c) 2012, Impallari Type (www.impallari.com), with Reserved Font Name Encode Sans."
    },
    {
      "name": "Encode Sans",
      "style": "normal",
      "weight": 300,
      "filename": "EncodeSans-Light.ttf",
      "postScriptName": "EncodeSans-Light",
      "fullName": "Encode Sans Light",
      "copyright": "Copyright (c) 2012, Impallari Type (www.impallari.com), with Reserved Font Name Encode Sans."
    },
    {
      "name": "Encode Sans",
      "style": "normal",
      "weight": 500,
      "filename": "EncodeSans-Medium.ttf",
      "postScriptName": "EncodeSans-Medium",
      "fullName": "Encode Sans Medium",
      "copyright": "Copyright (c) 2012, Impallari Type (www.impallari.com), with Reserved Font Name Encode Sans."
    },
    {
      "name": "Encode Sans",
      "style": "normal",
      "weight": 400,
      "filename": "EncodeSans-Regular.ttf",
      "postScriptName": "EncodeSans-Regular",
      "fullName": "Encode Sans",
      "copyright": "Copyright (c) 2012, Impallari Type (www.impallari.com), with Reserved Font Name Encode Sans."
    },
    {
      "name": "Encode Sans",
      "style": "normal",
      "weight": 600,
      "filename": "EncodeSans-SemiBold.ttf",
      "postScriptName": "EncodeSans-SemiBold",
      "fullName": "Encode Sans SemiBold",
      "copyright": "Copyright (c) 2012, Impallari Type (www.impallari.com), with Reserved Font Name Encode Sans."
    },
    {
      "name": "Encode Sans",
      "style": "normal",
      "weight": 100,
      "filename": "EncodeSans-Thin.ttf",
      "postScriptName": "EncodeSans-Thin",
      "fullName": "Encode Sans Thin",
      "copyright": "Copyright (c) 2012, Impallari Type (www.impallari.com), with Reserved Font Name Encode Sans."
    }
  ],
  "subsets": [
    "latin",
    "latin-ext",
    "menu"
  ],
  "dateAdded": "2014-06-07"
}


==> logo/Universitaire/INL/Encode-Sans-Black/encodesans/OFL.txt <==
Copyright (c) 2012, Impallari Type (www.impallari.com), with Reserved Font Name Encode Sans.

This Font Software is licensed under the SIL Open Font License, Version 1.1.
This license is copied below, and is also available with a FAQ at:
http://scripts.sil.org/OFL


-----------------------------------------------------------
SIL OPEN FONT LICENSE Version 1.1 - 26 February 2007
-----------------------------------------------------------

PREAMBLE
The goals of the Open Font License (OFL) are to stimulate worldwide
development of collaborative font projects, to support the font creation
efforts of academic and linguistic communities, and to provide a free and
open framework in which fonts may be shared and improved in partnership
with others.

The OFL allows the licensed fonts to be used, studied, modified and
redistributed freely as long as they are not sold by themselves. The
fonts, including any derivative works, can be bundled, embedded, 
redistributed and/or sold with any software provided that any reserved
names are not used by derivative works. The fonts and derivatives,
however, cannot be released under any other type of license. The
requirement for fonts to remain under this license does not apply
to any document created using the fonts or their derivatives.

DEFINITIONS
"Font Software" refers to the set of files released by the Copyright
Holder(s) under this license and clearly marked as such. This may
include source files, build scripts and documentation.

"Reserved Font Name" refers to any names specified as such after the
copyright statement(s).

"Original Version" refers to the collection of Font Software components as
distributed by the Copyright Holder(s).

"Modified Version" refers to any derivative made by adding to, deleting,
or substituting -- in part or in whole -- any of the components of the
Original Version, by changing formats or by porting the Font Software to a
new environment.

"Author" refers to any designer, engineer, programmer, technical
writer or other person who contributed to the Font Software.

PERMISSION & CONDITIONS
Permission is hereby granted, free of charge, to any person obtaining
a copy of the Font Software, to use, study, copy, merge, embed, modify,
redistribute, and sell modified and unmodified copies of the Font
Software, subject to the following conditions:

1) Neither the Font Software nor any of its individual components,
in Original or Modified Versions, may be sold by itself.

2) Original or Modified Versions of the Font Software may be bundled,
redistributed and/or sold with any software, provided that each copy
contains the above copyright notice and this license. These can be
included either as stand-alone text files, human-readable headers or
in the appropriate machine-readable metadata fields within text or
binary files as long as those fields can be easily viewed by the user.

3) No Modified Version of the Font Software may use the Reserved Font
Name(s) unless explicit written permission is granted by the corresponding
Copyright Holder. This restriction only applies to the primary font name as
presented to the users.

4) The name(s) of the Copyright Holder(s) or the Author(s) of the Font
Software shall not be used to promote, endorse or advertise any
Modified Version, except to acknowledge the contribution(s) of the
Copyright Holder(s) and the Author(s) or with their explicit written
permission.

5) The Font Software, modified or unmodified, in part or in whole,
must be distributed entirely under this license, and must not be
distributed under any other license. The requirement for fonts to
remain under this license does not apply to any document created
using the Font Software.

TERMINATION
This license becomes null and void if any of the above conditions are
not met.

DISCLAIMER
THE FONT SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND,
EXPRESS OR IMPLIED, INCLUDING BUT NOT LIMITED TO ANY WARRANTIES OF
MERCHANTABILITY, FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT
OF COPYRIGHT, PATENT, TRADEMARK, OR OTHER RIGHT. IN NO EVENT SHALL THE
COPYRIGHT HOLDER BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER LIABILITY,
INCLUDING ANY GENERAL, SPECIAL, INDIRECT, INCIDENTAL, OR CONSEQUENTIAL
DAMAGES, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING
FROM, OUT OF THE USE OR INABILITY TO USE THE FONT SOFTWARE OR FROM
OTHER DEALINGS IN THE FONT SOFTWARE.


==> logo/Universitaire/INL/Encode-Sans-Black/ffonts.net.txt <==
Download Free fonts from FFonts:

    http://www.ffonts.net

Free Fonts Direcotry for Windows and Mac

==> logo/Universitaire/INL/Encode-Sans-Black/install-a-new-font.txt <==
Installing fonts is quick and simple. Once fonts are installed, they are available to yours programs.

The font packages you download from the www.ffonts.net is in compressed .zip files to reduce file size and make downloading faster. 
If you have downloaded a font that is saved in .zip format, you can "unzip" it by double-clicking the icon for the font and following the instructions on the screen.

INSTALLING MORE THAN 1000 FONTS ONTO YOUR COMPUTER CAN CAUSE A REDUCTION IN SPEED.
WE RECOMMEND THAT YOU LIMIT YOURSELF TO A NUMBER LESS THAN 1000 (400-500). 


Installing new fonts

How to install a font under Windows? Download Font

          Click on the "Download" button, save the font file on your hard disk.

          Under Windows Vista : Select the font files (.ttf, .otf or .fon) then Right-click > Install

          Under any version of Windows : Place the font files (.ttf, .otf or .fon) into the Fonts folder, usually C:\Windows\Fonts or C:\WINNT\Fonts
          (can be reached as well by the Start Menu > Control Panel > Appearance and Themes > Fonts).

          Tip : if you punctually need a font, you don't need to install it. Just double-click on the .ttf file, and while the preview window is opened you can use it in most of the programs you'll launch (apart from a few exceptions like OpenOffice).

How to install a font under Mac OS ? Download Font

          Click on the "Download" button, save the font file on your hard disk.

          Under Mac OS X 10.3 or above (including the FontBook) : Double-click the font file > "Install font" button at the bottom of the preview.

          Under any version of Mac OS X : Put the files into /Library/Fonts (for all users) or into /Users/Your_username/Library/Fonts (for you only).

          Under Mac OS 9 or earlier : Download the font files (.ttf or .otf),Then drag the fonts suitcases into the System folder. The system will propose you to add them to the Fonts folder.

 How to install a font under Linux ? Download Font

          Click on the "Download" button, save the font file on your hard disk.

          Copy the font files (.ttf or .otf) to fonts:/// in the File manager.


Notes

    * To select more than one font to add, in step 6, hold down the CTRL key, and then click each of the fonts you want to add.
    * You can also drag OpenType, TrueType, Type 1, and raster fonts from another location to add them to the Fonts folder. This works only if the font is not already in the Fonts folder.
    * To add fonts from a network drive without using disk space on your computer, clear the Copy fonts to Fonts folder check box in the Add Fonts dialog box. This is available only when you install OpenType, TrueType, or raster fonts using the Install New Font option on the File menu.

